Multi-messenger modeling of the Monogem pulsar halo

The High-Altitude Water Cherenkov Telescope (HAWC) has detected TeV halos associated with two nearby pulsars/pulsar wind nebulae (PWN) -- Geminga and B0656+14. These TeV halos extend up to tens of pc from the central accelerators, indicating that the diffusion of ultrarelativistic electrons and positrons in the interstellar medium has been suppressed by two orders of magnitude. Although Geminga and B0656+14 are at similar distances and in the same field of view, they have distinct histories. Notably, B0656+14 probably still resides within its parent supernova remnant, the Monogem Ring, which can be observed in X-rays. In this work, we perform high-resolution simulations of the propagation and emission of relativistic lepton pairs around B0656+14 using a two-zone diffusion model using the GALPROP numerical code. We compared the predicted inverse-Compton spectrum to the observations made by HAWC and Fermi-LAT and found physically plausible model parameters that resulted in a good fit to the data. Additionally, we estimated the contribution of this TeV-halo to the positron flux observed on Earth and found it to be smaller than 10\% of the measured flux. We conclude that future observations of the TeV halo and its synchrotron emission counterpart in radio and X-ray frequencies will be crucial to distinguish between various possible models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
